Stellar Disruption of Axion Minihalos and Consequences for Direct Axion Detection

Scenarios such as the QCD axion with the Peccei-Quinn symmetry broken after inflation predict an enhanced matter power spectrum on sub-parsec scales. These theories lead to the formation of dense dark matter structures known as minihalos, which provide insights into early Universe dynamics and have implications for direct detection experiments. We examine the mass loss of minihalos during stellar encounters, building on previous studies that derived formulas for mass loss and performed N-body simulations. We propose a new formula for the mass loss that accounts for changes in the minihalo profile after disruption by a passing star. We also investigate the mass loss for multiple stellar encounters. We demonstrate that accurately assessing the mass loss in minihalos due to multiple stellar encounters necessitates considering the alterations in the minihalo's binding energy after each encounter, as overlooking this aspect results in a substantial underestimation of the mass loss. We further extend our analysis to the Galactic environment by more accurately incorporating multiple stellar encounters and dynamical relaxation timescales, simulating minihalo orbits in the Galactic potential. Our results show stellar interactions are more destructive than previously estimated, reducing minihalo mass retention at the solar system to ~30%, compared to earlier estimates of ~60%. This enhanced loss arises from cumulative energy injections when relaxation periods between stellar encounters are accounted for. The altered minihalo mass function implies a larger fraction of axion dark matter occupies inter-minihalo space, potentially increasing the local axion density and improving haloscope detection prospects. This thesis highlights the significance of detailed modeling of stellar disruptions in shaping the axion dark matter distribution.

==> LICENSE.txt <==
The MIT License (MIT)

Copyright (c) 2013 Krishna Kumar

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.

